Millisecond dips in the RXTE/PCA light curve of Sco X-1 and TNO occultation

Millisecond dips in the RXTE/PCA light curve of Sco X-1 were reported recently (Chang et al. 2006), which were interpreted as the occultation of X-rays from Sco X-1 caused by Trans-Neptunian Objects (TNO) of hundred-meter size. Inconclusive signatures of possible instrumental effects in many of these dip events related to high-energy cosmic rays were later found (Jones et al. 2006) and the TNO interpretation became shaky. Here we report more detailed analysis aiming at distinguishing true occultation events from those related to cosmic rays. Based on some indicative criteria derived from housekeeping data and two-channel spectral information, we suggest that about 10% of the dips are probable events of occultation. The total number of TNOs of size from 60 m to 100 m is estiamted to be about 10^{15} accordingly. Limited by the coarser time resolution of standard data modes of RXTE/PCA, however, definite results cannot be obtained. Adequately configured observations with RXTE or other new instruments in the future are very much desired.

==> readme.txt <==
The file 'chang.tar' contains the following 16 files:
readme.txt - this text
tnomn.tex - the manuscript
fig1.eps - Figure 1 
... ...
fig14.eps - Figure 14 

